A study of the $Z$ production cross-section in $pp$ collisions at $\sqrt{s} = 7$ TeV using tau final states

A measurement of the inclusive $Z \to \tau\tau$ cross-section in $pp$ collisions at $\sqrt{s} = 7$ TeV is presented based on a dataset of 1.0 fb$^{-1}$ collected by the LHCb detector. Candidates for $Z \to \tau\tau$ decays are identified through reconstructed final states with two muons, a muon and an electron, a muon and a hadron, or an electron and a hadron. The production cross-section for $Z$ bosons, with invariant mass between 60 and 120 GeV/$c^2$, which decay to $\tau$ leptons with transverse momenta greater than 20 GeV/$c$ and pseudorapidities between 2.0 and 4.5, is measured to be $\sigma_{pp \to Z \to \tau\tau} = 71.4 \pm 3.5 \pm 2.8 \pm 2.5$ pb; the first uncertainty is statistical, the second uncertainty is systematic, and the third is due to the uncertainty on the integrated luminosity. The ratio of the cross-sections for $Z \to \tau\tau$ to $Z \to \mu\mu$ is determined to be $0.93 \pm 0.09$, where the uncertainty is the combination of statistical, systematic, and luminosity uncertainties of the two measurements.

==> Figures/SVG/Z2TauTau2EMu.Phi.ZMass.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EMu.Phi.ZMass.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EMu.Phi.ZMass.pdf}}%
    \put(0.8994709,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$M_{e \mu}~[\gevcc]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.04761905,0.83597884){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[rb]{\smash{Events $/~(5$ \gevcc)}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.20458554){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.29276896){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.38271605){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.47089947){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.55908289){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.64902998){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.7372134){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{35}}}%
    \put(0.13932981,0.82716049){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.63492063,0.80776014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Data}}}%
    \put(0.63492063,0.75661376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z \to \ditau$}}}%
    \put(0.63492063,0.7037037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{QCD}}}%
    \put(0.63492063,0.65079365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{EWK}}}%
    \put(0.63492063,0.59964727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t\bar{t} \to e\mu$}}}%
    \put(0.63492063,0.54673721){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$WW \to e\mu$}}}%
    \put(0.60493827,0.38800705){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\lhcb}}}%
    \put(0.60493827,0.329806){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sqrt{s}=7$ \tev}}}%
  \end{picture}%
\endgroup


==> Figures/SVG/Z2TauTau2EPi.Ips.ZMass.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EPi.Ips.ZMass.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EPi.Ips.ZMass.pdf}}%
    \put(0.8994709,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$M_{e \had}~[\gevcc]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.04761905,0.83597884){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[rb]{\smash{Events $/~(5$ \gevcc)}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.2345679){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.35449735){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.47266314){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.59259259){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.71075838){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.83068783){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.63492063,0.80776014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Data}}}%
    \put(0.63492063,0.75661376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z \to \ditau$}}}%
    \put(0.63492063,0.7037037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{QCD}}}%
    \put(0.63492063,0.65079365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{EWK}}}%
    \put(0.63492063,0.59964727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t\bar{t} \to e\had$}}}%
    \put(0.63492063,0.54673721){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$WW \to e\had$}}}%
    \put(0.63492063,0.49382716){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\z \to \die$}}}%
    \put(0.60493827,0.38800705){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\lhcb}}}%
    \put(0.60493827,0.329806){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sqrt{s}=7$ \tev}}}%
  \end{picture}%
\endgroup


==> Figures/SVG/Z2TauTau2MuE.Phi.ZMass.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuE.Phi.ZMass.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuE.Phi.ZMass.pdf}}%
    \put(0.8994709,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$M_{\mu e}~[\gevcc]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.04761905,0.83597884){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[rb]{\smash{Events $/~(5$ \gevcc)}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.20282187){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.29100529){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.37918871){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.46737213){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.55555556){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.13932981,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.13932981,0.73015873){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{70}}}%
    \put(0.13932981,0.81834215){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{80}}}%
    \put(0.63492063,0.80776014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Data}}}%
    \put(0.63492063,0.75661376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z \to \ditau$}}}%
    \put(0.63492063,0.7037037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{QCD}}}%
    \put(0.63492063,0.65079365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{EWK}}}%
    \put(0.63492063,0.59964727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t\bar{t} \to \mu e$}}}%
    \put(0.63492063,0.54673721){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$WW \to \mu e$}}}%
    \put(0.60493827,0.38800705){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\lhcb}}}%
    \put(0.60493827,0.329806){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sqrt{s}=7$ \tev}}}%
  \end{picture}%
\endgroup


==> Figures/SVG/Z2TauTau2MuMu.Apt.ZMass.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuMu.Apt.ZMass.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuMu.Apt.ZMass.pdf}}%
    \put(0.8994709,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$M_{\mu \mu}~[\gevcc]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.04761905,0.83597884){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[rb]{\smash{Events $/~(5$ \gevcc)}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.20458554){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.29276896){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.38271605){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.47089947){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.55908289){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.64902998){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.7372134){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{35}}}%
    \put(0.13932981,0.82716049){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.63492063,0.80776014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Data}}}%
    \put(0.63492063,0.75661376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z \to \ditau$}}}%
    \put(0.63492063,0.7037037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{QCD}}}%
    \put(0.63492063,0.65079365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{EWK}}}%
    \put(0.63492063,0.59964727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t\bar{t} \to \dimu$}}}%
    \put(0.63492063,0.54673721){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$WW \to \dimu$}}}%
    \put(0.63492063,0.49382716){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\z \to \dimu$}}}%
    \put(0.29453263,0.63844797){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\lhcb}}}%
    \put(0.29453263,0.58024691){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sqrt{s}=7$ \tev}}}%
  \end{picture}%
\endgroup


==> Figures/SVG/Z2TauTau2MuPi.Ips.ZMass.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuPi.Ips.ZMass.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuPi.Ips.ZMass.pdf}}%
    \put(0.8994709,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$M_{\mu \had}~[\gevcc]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.04761905,0.83597884){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[rb]{\smash{Events $/~(5$ \gevcc)}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.20634921){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.29805996){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.38977072){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.48148148){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.57319224){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.664903){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.75485009){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{35}}}%
    \put(0.63492063,0.80776014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Data}}}%
    \put(0.63492063,0.75661376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z \to \ditau$}}}%
    \put(0.63492063,0.7037037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{QCD}}}%
    \put(0.63492063,0.65079365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{EWK}}}%
    \put(0.63492063,0.59964727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t\bar{t} \to \mu\had$}}}%
    \put(0.63492063,0.54673721){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$WW \to \mu\had$}}}%
    \put(0.63492063,0.49382716){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\z \to \dimu$}}}%
    \put(0.60493827,0.38800705){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\lhcb}}}%
    \put(0.60493827,0.329806){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sqrt{s}=7$ \tev}}}%
  \end{picture}%
\endgroup


==> Figures/SVG/summary.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'summary.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.67724868)%
    \put(0,0){\includegraphics[width=\unitlength]{summary.pdf}}%
    \put(0.83421517,0.44973545){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mumu$}}}%
    \put(0.83421517,0.40917108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mue$}}}%
    \put(0.83421517,0.3686067){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\emu$}}}%
    \put(0.83421517,0.329806){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\muh$}}}%
    \put(0.83421517,0.28924162){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eh$}}}%
    \put(0.83421517,0.20811287){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ditau$}}}%
    \put(0.83421517,0.16931217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\dimu$}}}%
    \put(0.81657848,0.04409171){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\sigma_{pp \to \z \to \dilep}$ [pb]}}}%
    \put(0.12345679,0.09876543){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{55}}}%
    \put(0.21869489,0.09876543){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.31216931,0.09876543){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{65}}}%
    \put(0.40564374,0.09876543){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{70}}}%
    \put(0.50088183,0.09876543){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{75}}}%
    \put(0.59435626,0.09876543){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.68959436,0.09876543){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{85}}}%
    \put(0.78306878,0.09876543){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{90}}}%
    \put(0.05996473,0.5978836){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\lhcb}}}%
    \put(0.05996473,0.54320988){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sqrt{s} = 7$ \tev}}}%
    \put(0.49029982,0.57142857){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\dynnlo}}}%
    \put(0.49029982,0.51675485){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\mstw$@$NNLO}}}%
    \put(0.69135802,0.61904762){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pt > 20$ \gevc}}}%
    \put(0.69135802,0.57495591){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2.0 < \eta < 4.5$}}}%
    \put(0.69135802,0.52910053){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$60 < M < 120$ \gevcc}}}%
  \end{picture}%
\endgroup

